The impact of glasma on heavy quark spectra and correlations

We investigate the effect of the glasma classical color fields, produced in the very early stage of heavy-ion collisions, on the transport of heavy quarks. The glasma fields evolve according to the classical Yang-Mills equations, while the dynamics of heavy quarks is described by Wong's equations. We numerically solve these equations and compute the transport coefficient $\kappa$, which is anisotropic and initially very large. Further, we extract observables sensitive to the initial glasma stage. The heavy quark nuclear modification factor $R_{AA}$ is affected by the glasma but the effect is moderate compared to the nPDF contribution. Our main finding is that the glasma has a large impact on the azimuthal correlation between $Q\overline{Q}$ pairs, initially produced back-to-back.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

